Automated SSIM Regression for Detection and Quantification of Motion Artefacts in Brain MR Images

Motion artefacts in magnetic resonance brain images can have a strong impact on diagnostic confidence. The assessment of MR image quality is fundamental before proceeding with the clinical diagnosis. Motion artefacts can alter the delineation of structures such as the brain, lesions or tumours and may require a repeat scan. Otherwise, an inaccurate (e.g. correct pathology but wrong severity) or incorrect diagnosis (e.g. wrong pathology) may occur. "\textit{Image quality assessment}" as a fast, automated step right after scanning can assist in deciding if the acquired images are diagnostically sufficient. An automated image quality assessment based on the structural similarity index (SSIM) regression through a residual neural network is proposed in this work. Additionally, a classification into different groups - by subdividing with SSIM ranges - is evaluated. Importantly, this method predicts SSIM values of an input image in the absence of a reference ground truth image. The networks were able to detect motion artefacts, and the best performance for the regression and classification task has always been achieved with ResNet-18 with contrast augmentation. The mean and standard deviation of residuals' distribution were $\mu=-0.0009$ and $\sigma=0.0139$, respectively. Whilst for the classification task in 3, 5 and 10 classes, the best accuracies were 97, 95 and 89\%, respectively. The results show that the proposed method could be a tool for supporting neuro-radiologists and radiographers in evaluating image quality quickly.

==> MRQCsteps.txt <==
Stage 1: Convert DICOMS to BIDS (using BIDScoin: https://bidscoin.readthedocs.io/en/stable/)
-------------------------------
1. Gather all the DICOMs
2. Group them into subject-wise folders
3. Inside each subject folder, there should be folders with the series numbers. Each folder should contain only dicoms from one series. If that is not the case (when we download from the PACS, they will be subject-wise grouped, but all series might in the same folder), then organise like that.
4. Make sure the files are with ".IMA" extension, if not - resave with with the IMA extension (renaming only won't work). If they are with ".dcm" extension, it might work as well - but need the next step additionally.
5. (skip if they are already with .IMA extension and organised in seriesfolder scheme) Follow https://bidscoin.readthedocs.io/en/stable/preparation.html
6. The name of the subjects need to have "sub-X" format. better to rename them as "sub-0", "sub-1", etc.
7. Install BIDScoin:
    pip install bidscoin[all] 
    conda install -c conda-forge dcm2niix (don't use pip or the binaries - nothing works!)
8. Execute: bidsmapper <sourcefolder> <bidsfolder> (c.f. https://bidscoin.readthedocs.io/en/stable/workflow.html)
9. Last step should start a GUI that shows all the mappings. Fix the red ones by clicking edit next to them and select the correct datatype, part, suffix, etc. If something is not required, select "exclude" in data type. Finally, all should be green or grey with strike-through.
10. Once done, click save -> save in the default location (i.e. bidsfolder/codes/bidscoin/bidsmap.yaml)
11. Execute: bidscoiner <sourcefolder> <bidsfolder>

If all goes as planned, now you will have the data in the BIDS format.

PS: The code in "DICOMOrgMRQC.py" (attached with this project) can be used for steps 3 and 4.

Stage 2: Execute MRQC
---------------------
1. Install Docker
    Following commands for CentOS / Fedora:-

    sudo yum install -y yum-utils

    sudo yum-config-manager \
    --add-repo \
    https://download.docker.com/linux/centos/docker-ce.repo

    sudo yum install docker-ce docker-ce-cli containerd.io docker-compose-plugin

    sudo systemctl start docker
    sudo systemctl stop docker

    sudo nano /etc/docker/daemon.json
    {
    "data-root": "/putpath/docker-data",
    "storage-driver": "overlay2"
    }
    sudo systemctl daemon-reload
    sudo systemctl restart docker

    sudo groupadd docker
    sudo usermod -aG docker $USER
    newgrp docker 

    docker run hello-world

2. Start docker, if not already running
    sudo systemctl start docker
    
    to start it on boot, execute:-
    sudo systemctl enable docker.service
    sudo systemctl enable containerd.service

3. Download and test MRQC container:
    docker run -it nipreps/mriqc:latest --version

4. Execute MRQC to obtain participant-wise results:

    docker run -it --rm -v <PathWhereTheDataIs>:/data:ro -v <PathWhereToStoreTheResults>:/out nipreps/mriqc:latest /data /out participant --participant_label 0 1 2 3 4 --no-sub

    where 0 to 4 is because our subject IDs were from "sub-0" to "sub-4"
    --no-sub is required to avoid anonymous uploads to their server
